On the Generalization Power of the Overfitted Three-Layer Neural Tangent Kernel Model

In this paper, we study the generalization performance of overparameterized 3-layer NTK models. We show that, for a specific set of ground-truth functions (which we refer to as the "learnable set"), the test error of the overfitted 3-layer NTK is upper bounded by an expression that decreases with the number of neurons of the two hidden layers. Different from 2-layer NTK where there exists only one hidden-layer, the 3-layer NTK involves interactions between two hidden-layers. Our upper bound reveals that, between the two hidden-layers, the test error descends faster with respect to the number of neurons in the second hidden-layer (the one closer to the output) than with respect to that in the first hidden-layer (the one closer to the input). We also show that the learnable set of 3-layer NTK without bias is no smaller than that of 2-layer NTK models with various choices of bias in the neurons. However, in terms of the actual generalization performance, our results suggest that 3-layer NTK is much less sensitive to the choices of bias than 2-layer NTK, especially when the input dimension is large.

==> figs/h_vector_structure.tikz <==
\begin{tikzpicture}

\draw  (-12,15) rectangle (0,14);
\draw (-10,15) -- (-10,14);
\draw (-8,15) -- (-8,14);
\node at (-7,14.5) {$\cdots$};
\draw (-6,15) -- (-6,14);
\draw (-4,15) -- (-4,14);
\draw (-2,15) -- (-2,14);
\node at (-11,14.5) {$\bm{h}^{\text{Three}}_{\mathbf{V}_0,\mathbf{W}_0,\bm{x}}[1]$};
\node at (-9,14.5) {$\bm{h}^{\text{Three}}_{\mathbf{V}_0,\mathbf{W}_0,\bm{x}}[2]$};
\node at (-5,14.5) {$\bm{h}^{\text{Three}}_{\mathbf{V}_0,\mathbf{W}_0,\bm{x}}[k]$};
\node at (-3,14.5) {$\cdots$};
\node at (-1,14.5) {$\bm{h}^{\text{Three}}_{\mathbf{V}_0,\mathbf{W}_0,\bm{x}}[p_2]$};
\node at (-13.5,14.5) {$\bm{h}^{\text{Three}}_{\mathbf{V}_0,\mathbf{W}_0,\bm{x}}$:};
\node at (-11,13.5) {$\underbrace{\hspace{2cm}}_{p_1\text{ elements}}$};

\draw  (-12,13) rectangle (0,12);
\draw (-10,13) -- (-10, 12);
\draw (-8,13) -- (-8, 12);
\node at (-7,12.5) {$\cdots$};
\draw (-6,13) -- (-6,12);
\draw (-4,13) -- (-4,12);
\draw (-2,13) -- (-2,12);
\node at (-11,12.5) {$\bm{h}^{\text{RF}}_{\mathbf{V}_0,\bm{x}}[1]$};
\node at (-9,12.5) {$\bm{h}^{\text{RF}}_{\mathbf{V}_0,\bm{x}}[2]$};
\node at (-5,12.5) {$\bm{h}^{\text{RF}}_{\mathbf{V}_0,\bm{x}}[j]$};
\node at (-3,12.5) {$\cdots$};
\node at (-1,12.5) {$\bm{h}^{\text{RF}}_{\mathbf{V}_0,\bm{x}}[p_1]$};
\node at (-13.5,12.5) {$(\bm{h}^{\text{RF}}_{\mathbf{V}_0,\bm{x}})^T$:};
\node at (-11,11.5) {$\underbrace{\hspace{2cm}}_{1 \text{ element}}$};

\node at (-8.5,18) {$\bm{x}^T\mathbf{V}_0[j]$};
\node (v2) at (-5,18) {ReLU: $\max(\cdot, 0)$};

\node (v1) at (-5,16.5) {$\cdot \mathsf{1}_{\{(\bm{h}^{\text{RF}}_{\mathbf{V}_0,\bm{x}})^T\mathbf{W}_0[k]>0\}}$};
\draw  (v1) ellipse (1.5 and 0.5);
\draw  (v2) ellipse (1.5 and 0.5);
\node at (-1.5,18) {$\bm{h}^{\text{RF}}_{\mathbf{V}_0,\bm{x}}[j]$};
\node at (-8.5,16.5) {$\bm{h}^{\text{RF}}_{\mathbf{V}_0,\bm{x}}$};
\node at (-1.5,16.5) {$\bm{h}^{\text{Three}}_{\mathbf{V}_0,\mathbf{W}_0,\bm{x}}[k]$};

\draw [-to](-7.5,18) -- (-6.5,18);
\draw [-to](-7.5,16.5) -- (-6.5,16.5);
\draw [-to](-3.5,18) -- (-2.5,18);
\draw [-to](-3.5,16.5) -- (-2.5,16.5);
\draw  (-9.5,18.5) rectangle (-7.5,17.5);
\draw  (-9.5,17) rectangle (-7.5,16);
\draw  (-2.5,18.5) rectangle (-0.5,17.5);
\draw  (-2.5,17) rectangle (-0.5,16);
\node at (-12,18) {through 1$^{\text{st}}$ hidden-layer:};
\node at (-12,16.5) {through 2$^{\text{nd}}$ hidden-layer:};
\end{tikzpicture}

==> figs/structure.tikz <==
\begin{tikzpicture}

% output node
\draw  [fill](0,4.5) node (output_node) {} circle (0.1);
% mid layer neurons
\draw [fill](-1.5,3.5) node (w1) {} circle(0.1);
\draw [fill](-0.5,3.5) node (w2) {} circle(0.1);
\draw [fill](0.5,3.5) node (w3) {} circle(0.1);
\draw [fill](1.5,3.5) node (w4) {} circle(0.1);
% bottom layer neurons
\draw [fill] (-1,2.5) node (v1) {} circle (0.1);
\draw[fill]  (0,2.5) node (v2) {} circle (0.1);
\draw [fill] (1,2.5) node (v3) {} circle (0.1);
% inputs
\draw[fill] (-1,1.5) node (x1) {} circle (0.1);
\draw[fill]  (1,1.5) node (x2) {} circle (0.1);

% bottom layer weights
\draw[color=red]  (v1) edge (x1);
\draw[color=red]  (v1) edge (x2);
\draw[color=gray]  (v2) edge (x1);
\draw[color=gray]  (v2) edge (x2);
\draw[color=blue]  (v3) edge (x1);
\draw[color=blue]  (v3) edge (x2);

% mid layer weights
\draw[color=red]  (w1) edge (v1);
\draw[color=red] (w1) edge (v2);
\draw[color=red]  (w1) edge (v3);

\draw[color=gray]  (w2) edge (v1);
\draw[color=gray]  (w2) edge (v2);
\draw[color=gray]  (w2) edge (v3);

\draw[color=gray]  (w3) edge (v1);
\draw[color=gray]  (w3) edge (v2);
\draw[color=gray]  (w3) edge (v3);

\draw[color=blue]  (w4) edge (v1);
\draw[color=blue]  (w4) edge (v2);
\draw[color=blue]  (w4) edge (v3);

% top layer weights
\draw[color=red]  (output_node) edge (w1);
\draw[color=gray]  (output_node) edge (w2);
\draw[color=gray]  (output_node) edge (w3);
\draw[color=blue]  (output_node) edge (w4);

% mid layer weights


\node at (4.5,4.5) {output};
\node at (4.5,4) {top layer weights $w$};
\node at (4.5,1.5) {input $\bm{x}=[x_1\ x_2]^T$};
\node at (4.5,2) {bottom-layer weights $\mathbf{V}$};
\node at (4.5,2.5) {1\textsuperscript{st} hidden-layer: $p_1$ ReLU};



\node at (-1,4) {{\color{red}$w_{1}$}};
\node at (1,4) {{\color{blue}$w_{4}$}};
\node at (-1.5,2) {{\color{red}$\mathbf{V}[1]$}};
%\node at (0,2) {{\color{green}$\mathbf{V}[2]$}};
\node at (1.5,2) {{\color{blue}$\mathbf{V}[3]$}};
%\node at (0,4) {{\color{gray}$w_{2}$}};
\node at (-1,1) {$x_1$};
\node at (1,1) {$x_2$};







\node at (-2,3) {{\color{red}$\mathbf{W}_0[1]$}};
\node at (2,3) {{\color{blue}$\mathbf{W}_0[4]$}};
\node at (4.5,3.5) {2\textsuperscript{nd} hidden-layer: $p_2$ ReLU};
\node at (4.5,3) {mid layer weights $\mathbf{W}_0$};
\end{tikzpicture}
